Learning a Static Bug Finder from Data

We present an alternative approach to creating static bug finders. Instead of relying on human expertise, we utilize deep neural networks to train static analyzers directly from data. In particular, we frame the problem of bug finding as a classification task and train a classifier to differentiate the buggy from non-buggy programs using Graph Neural Network (GNN). Crucially, we propose a novel interval-based propagation mechanism that leads to a significantly more efficient, accurate and scalable generalization of GNN. We have realized our approach into a framework, NeurSA, and extensively evaluated it. In a cross-project prediction task, three neural bug detectors we instantiate from NeurSA are effective in catching null pointer dereference, array index out of bound and class cast bugs in unseen code. We compare NeurSA against several static analyzers (e.g. Facebook Infer and Pinpoint) on a set of null pointer dereference bugs. Results show that NeurSA is more precise in catching the real bugs and suppressing the spurious warnings. We also apply NeurSA to several popular Java projects on GitHub and discover 50 new bugs, among which 9 have been fixed, and 3 have been confirmed.

==> Figures/data_d2.dat <==
dof l2_err level
5 8.312 2
8 25.47 3
11 74.07 4
19 210.2 5
21 587.4 6
39 962.3 7
47 1444.2 8
62 1607 9
91 2261 10


==> Figures/data_d3.dat <==
dof l2_err level
7 8.472e-02 2
31 3.044e-02 3
111 1.022e-02 4
351 3.303e-03 5
1023 1.039e-03 6
2815 3.196e-04 7
7423 9.658e-05 8
18943 2.873e-05 9
47103 8.437e-06 10


==> Figures/data_d4.dat <==
dof l2_err level
9 7.881e-02 2
49 3.243e-02 3
209 1.232e-02 4
769 4.454e-03 5
2561 1.551e-03 6
7937 5.236e-04 7
23297 1.723e-04 8
65537 5.545e-05 9
178177 1.751e-05 10


==> GGNN_paper-(submission)/Figures/data_d2.dat <==
dof l2_err level
5 8.312 2
8 25.47 3
11 74.07 4
19 210.2 5
21 587.4 6
39 962.3 7
47 1444.2 8
62 1607 9
91 2261 10


==> GGNN_paper-(submission)/Figures/data_d3.dat <==
dof l2_err level
7 8.472e-02 2
31 3.044e-02 3
111 1.022e-02 4
351 3.303e-03 5
1023 1.039e-03 6
2815 3.196e-04 7
7423 9.658e-05 8
18943 2.873e-05 9
47103 8.437e-06 10


==> GGNN_paper-(submission)/Figures/data_d4.dat <==
dof l2_err level
9 7.881e-02 2
49 3.243e-02 3
209 1.232e-02 4
769 4.454e-03 5
2561 1.551e-03 6
7937 5.236e-04 7
23297 1.723e-04 8
65537 5.545e-05 9
178177 1.751e-05 10

